Top-down and bottom-up excursions beyond the Standard Model: The example of left-right symmetries in supersymmetry

In this Ph.D thesis three main projects are presented. In the first one the phenomenology associated with the neutralinos and charginos sector of the left-right symmetric supersymmetric model is explored. After a detailed motivation of the study and construction of such models, it is shown that these models can be easily discovered in multi-leptonic final states as they lead to signatures very different from those induced by the Standard Model or its supersymmetric version. In the second project, we concentrate on the phenomenology associated with doubly-charged particles. Starting from the hypothesis that such a particle is discovered at the LHC, we build several effective field theories depending on both the representation under SU(2)_L to which they belong the particle and their spin and perform a Monte Carlo analysis highlighting some key observables that would help to determine their quantum numbers. Another part of my thesis, complementary to the phenomenology work, has consisted in developping computer programs that might be helpful for phenomenological studies. Working in the framework of the Mathematica package FeynRules, I took part in the development of a routine able to extract automatically the analytical expressions of the renormalization group equations at the two-loop level for any renormalizable supersymmetric model. I have also been involved in the development of another module of FeynRules able to extract automatically the analytical expressions for the mass matrices associated to any model implemented in FeynRules and to export these equations in the form of a C++ source code able to diagonalize the matrices and store the mixing matrices as well as the spectrum in an SLHA-compliant file.

==> SM/donnee_1_1.dat <==
liste1={{1.95989958787,59.1},{2.0,59.0397484099},{3.0,57.5372304322},{4.0,56.0347124544},{5.0,54.5321944767},{6.0,53.029676499},{7.0,51.5271585213},{8.0,50.0246405436},{9.0,48.5221225659},{10.0,47.0196045882},{11.0,45.5170866105},{12.0,44.0145686328},{13.0,42.5120506551},{14.0,41.0095326774},{15.0,39.5070146997},{16.0,38.004496722},{17.0,36.5019787443}}


==> SM/donnee_2_1.dat <==
liste2={{1.95989958787,29.6},{2.0,29.646535781},{3.0,30.8070171459},{4.0,31.9674985108},{5.0,33.1279798757},{6.0,34.2884612406},{7.0,35.4489426055},{8.0,36.6094239704},{9.0,37.7699053353},{10.0,38.9303867001},{11.0,40.090868065},{12.0,41.2513494299},{13.0,42.4118307948},{14.0,43.5723121597},{15.0,44.7327935246},{16.0,45.8932748895},{17.0,47.0537562544}}


==> SM/donnee_3_1.dat <==
liste3={{1.95989958787,8.53},{2.0,8.63286856854},{3.0,11.1981431646},{4.0,13.7634177607},{5.0,16.3286923568},{6.0,18.8939669529},{7.0,21.4592415489},{8.0,24.024516145},{9.0,26.5897907411},{10.0,29.1550653372},{11.0,31.7203399332},{12.0,34.2856145293},{13.0,36.8508891254},{14.0,39.4161637215},{15.0,41.9814383176},{16.0,44.5467129136},{17.0,47.1119875097}}

